Galaxy And Mass Assembly: The xSAGA Galaxy Complement in Nearby Galaxy Groups

Groups of galaxies are the intermediate density environment in which much of the evolution of galaxies is thought to take place. In spectroscopic redshift surveys, one can identify these as close spatial redshift associations. However, spectroscopic surveys will always be more limited in luminosity and completeness than imaging ones. Here we combine the Galaxy And Mass Assembly group catalogue with the extended Satellites Around Galactic Analogues (xSAGA) catalogue of Machine Learning identified low-redshift satellite galaxies. We find 1825 xSAGA galaxies within the bounds of the GAMA equatorial fields (m < 21), 1562 of which could have a counterpart in the GAMA spectroscopic catalogue (m < 19.8). Of these, 1326 do have a GAMA counterpart with 974 below z=0.03 (true positives) and 352 above (false positives). By crosscorrelating the GAMA group catalogue with the xSAGA catalogue, we can extend and characterize the satellite content of GAMA galaxy groups. We find that most groups have <5 xSAGA galaxies associated with them but richer groups may have more. Each additional xSAGA galaxy contributes only a small fraction of the group's total stellar mass (<<10%). Selecting GAMA groups that resemble the Milky Way halo, with a few (<4) bright galaxies, we find xSAGA can add a magnitude fainter sources to a group and that the Local Group does not stand out in the number of bright satellites. We explore the quiescent fraction of xSAGA galaxies in GAMA groups and find a good agreement with the literature.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
